Fast Userspace Networking for the Rest of Us

After a decade of research in userspace network stacks, why do new solutions remain inaccessible to most developers? We argue that this is because they ignored (1) the hardware constraints of public cloud NICs (vNICs) and (2) the flexibility required by applications. Concerning the former, state-of-the-art proposals rely on specific NIC features (e.g., flow steering, deep buffers) that are not broadly available in vNICs. As for the latter, most of these stacks enforce a restrictive execution model that does not align well with cloud application requirements. We propose a new userspace network stack, Machnet, built for public cloud VMs. Central to Machnet is a new ''Least Common Denominator'' model, a conceptual NIC with a minimal feature set supported by all kernel-bypass vNICs. The challenge is to build a new solution with performance comparable to existing stacks while relying only on basic features (e.g., no flow steering, no RSS reconfiguration). Machnet uses a microkernel design to provide higher flexibility in application execution compared to a library OS design; we show that microkernels' inter-process communication overhead is negligible on large cloud networks.

==> figures/erpc_latency/erpc_resp_64B.txt <==
req_size median_us 5th_us 99th_us 99.9th_us 99.99th_us 99.999th_us 99.9999th_us max_us [new samples, total_samples in distribution, total_time]
64 24.0 24.0 27.0 50.0 69.0 153.0 153.0 153.0 [39629 new samples, 39629 total samples, 0 seconds]
128 22.0 22.0 24.0 27.0 46.0 56.0 56.0 56.0 [43609 new samples, 43609 total samples, 1 seconds]
256 23.0 23.0 25.0 45.0 119.0 157.0 157.0 157.0 [42143 new samples, 42143 total samples, 2 seconds]
512 23.0 23.0 25.0 68.0 129.0 157.0 177.0 177.0 [41143 new samples, 83286 total samples, 3 seconds]
1024 23.0 23.0 26.0 60.0 126.0 157.0 177.0 177.0 [39542 new samples, 122828 total samples, 4 seconds]
64 23.0 22.0 26.0 50.0 122.0 152.0 177.0 177.0 [43541 new samples, 166369 total samples, 5 seconds]
128 23.0 22.0 26.0 44.0 120.0 152.0 177.0 177.0 [43212 new samples, 209581 total samples, 6 seconds]
256 23.0 22.0 26.0 42.0 119.0 144.0 177.0 177.0 [42277 new samples, 251858 total samples, 7 seconds]
512 23.0 22.0 26.0 39.0 117.0 144.0 177.0 177.0 [41690 new samples, 293548 total samples, 8 seconds]
1024 23.0 22.0 26.0 39.0 116.0 152.0 182.0 182.0 [39813 new samples, 333361 total samples, 9 seconds]
64 23.0 22.0 26.0 36.0 115.0 144.0 182.0 182.0 [43840 new samples, 377201 total samples, 10 seconds]
128 23.0 22.0 26.0 34.0 112.0 152.0 247.0 247.0 [43283 new samples, 420484 total samples, 11 seconds]
256 23.0 22.0 26.0 33.0 111.0 144.0 247.0 247.0 [42322 new samples, 462806 total samples, 12 seconds]
512 23.0 22.0 26.0 33.0 110.0 144.0 182.0 247.0 [41774 new samples, 504580 total samples, 13 seconds]
1024 23.0 22.0 26.0 33.0 105.0 144.0 182.0 247.0 [39910 new samples, 544490 total samples, 14 seconds]


==> figures/erpc_latency/erpc_resp_8kB.txt <==
Latency: Process 1: Session connected. Starting work.
req_size median_us 5th_us 99th_us 99.9th_us 99.99th_us 99.999th_us 99.9999th_us max_us [new samples, total_samples in distribution, total_time]
64 56.0 54.0 60.0 69.0 157.0 257.0 257.0 257.0 [17638 new samples, 17638 total samples, 0 seconds]
128 54.0 53.0 57.0 64.0 78.0 114.0 114.0 114.0 [18309 new samples, 18309 total samples, 1 seconds]
256 55.0 53.0 60.0 77.0 159.0 315.0 315.0 315.0 [17993 new samples, 17993 total samples, 2 seconds]
512 55.0 54.0 61.0 73.0 136.0 315.0 315.0 315.0 [17864 new samples, 35857 total samples, 3 seconds]
1024 55.0 54.0 61.0 73.0 136.0 261.0 315.0 315.0 [17576 new samples, 53433 total samples, 4 seconds]
64 55.0 53.0 61.0 71.0 110.0 261.0 315.0 315.0 [18345 new samples, 71778 total samples, 5 seconds]
128 55.0 53.0 61.0 72.0 105.0 261.0 315.0 315.0 [18224 new samples, 90002 total samples, 6 seconds]
256 55.0 53.0 61.0 72.0 104.0 261.0 315.0 315.0 [18075 new samples, 108077 total samples, 7 seconds]
512 55.0 53.0 61.0 73.0 102.0 261.0 315.0 315.0 [17926 new samples, 126003 total samples, 8 seconds]
1024 55.0 53.0 61.0 73.0 98.0 261.0 315.0 315.0 [17492 new samples, 143495 total samples, 9 seconds]
64 55.0 53.0 61.0 73.0 97.0 241.0 315.0 315.0 [18147 new samples, 161642 total samples, 10 seconds]
128 55.0 53.0 61.0 77.0 109.0 241.0 315.0 315.0 [18009 new samples, 179651 total samples, 11 seconds]
256 55.0 53.0 61.0 77.0 105.0 241.0 315.0 315.0 [17998 new samples, 197649 total samples, 12 seconds]
512 55.0 53.0 61.0 76.0 104.0 241.0 315.0 315.0 [17949 new samples, 215598 total samples, 13 seconds]
1024 55.0 53.0 61.0 78.0 114.0 241.0 315.0 315.0 [17545 new samples, 233143 total samples, 14 seconds]
64 55.0 53.0 61.0 78.0 110.0 207.0 315.0 315.0 [18189 new samples, 251332 total samples, 15 seconds]
128 55.0 53.0 61.0 77.0 110.0 207.0 315.0 315.0 [18188 new samples, 269520 total samples, 16 seconds]
256 55.0 53.0 61.0 77.0 109.0 207.0 315.0 315.0 [17964 new samples, 287484 total samples, 17 seconds]
512 55.0 53.0 61.0 78.0 110.0 207.0 315.0 315.0 [17813 new samples, 305297 total samples, 18 seconds]
1024 55.0 53.0 61.0 78.0 110.0 207.0 315.0 315.0 [17549 new samples, 322846 total samples, 19 seconds]


==> figures/eval-blocking-none-blocking/blocking-vs-non_blocking/data.csv <==
,user,system,total,tput
0,18.923333333333332,24.189444444444447,43.11277777777778,75848.66666666667
1,20.88166666666667,22.486666666666665,43.36833333333333,151925.44444444444
2,25.556666666666665,23.88444444444444,49.44111111111111,232007.61111111112
3,27.837222222222223,25.232777777777777,53.07,312922.3888888889
4,31.248333333333335,23.487222222222222,54.73555555555556,396946.72222222225
5,31.98166666666667,20.62277777777778,52.604444444444454,498064.1666666667
6,34.91833333333333,25.906111111111112,60.82444444444445,576727.0
7,39.958124999999995,30.510624999999997,70.46875,670430.6875


==> figures/small_rpc_tput/data.dat <==
System         "B = 3"    "B = 5"    "B = 11"
"FaSST (CX3)"   3.9        4.4        4.8
"eRPC (CX3)"    3.7        3.8        3.9
"eRPC (CX4)"    5.0        4.9        4.8

#  The batch size and concurrency was such that at most 60 requests were kept
#  outstanding by any thread, i.e.:
#  - batch = 3, concurrency = 20
#  - batch = 5, concurrency = 11
#  - batch = 11, concurrency = 5
#
#  For CX3, I used commit b072b5b
#  Diff:
#   - Enable InfiniBand and congestion control optimizations
#   - O3 instead of O2 makes a big difference
#   - Modded driver makes a huge difference
#   - 8 credits instead of 32 makes a tiny difference


==> figures/vs_erpc_latency/data.txt <==
System  64B_resp_median 64B_resp_99 64B_resp_999 8kB_resp_median 8kB_resp_99 8kB_resp_999
eRPC    23              26          51           56              60          69
NSaaS   26              29          41           33              36          45


==> figures/vs_erpc_latency/erpc_resp_64B.txt <==
req_size median_us 5th_us 99th_us 99.9th_us 99.99th_us 99.999th_us 99.9999th_us max_us [new samples, total_samples in distribution, total_time]
64 24.0 24.0 27.0 50.0 69.0 153.0 153.0 153.0 [39629 new samples, 39629 total samples, 0 seconds]
128 22.0 22.0 24.0 27.0 46.0 56.0 56.0 56.0 [43609 new samples, 43609 total samples, 1 seconds]
256 23.0 23.0 25.0 45.0 119.0 157.0 157.0 157.0 [42143 new samples, 42143 total samples, 2 seconds]
512 23.0 23.0 25.0 68.0 129.0 157.0 177.0 177.0 [41143 new samples, 83286 total samples, 3 seconds]
1024 23.0 23.0 26.0 60.0 126.0 157.0 177.0 177.0 [39542 new samples, 122828 total samples, 4 seconds]
64 23.0 22.0 26.0 50.0 122.0 152.0 177.0 177.0 [43541 new samples, 166369 total samples, 5 seconds]
128 23.0 22.0 26.0 44.0 120.0 152.0 177.0 177.0 [43212 new samples, 209581 total samples, 6 seconds]
256 23.0 22.0 26.0 42.0 119.0 144.0 177.0 177.0 [42277 new samples, 251858 total samples, 7 seconds]
512 23.0 22.0 26.0 39.0 117.0 144.0 177.0 177.0 [41690 new samples, 293548 total samples, 8 seconds]
1024 23.0 22.0 26.0 39.0 116.0 152.0 182.0 182.0 [39813 new samples, 333361 total samples, 9 seconds]
64 23.0 22.0 26.0 36.0 115.0 144.0 182.0 182.0 [43840 new samples, 377201 total samples, 10 seconds]
128 23.0 22.0 26.0 34.0 112.0 152.0 247.0 247.0 [43283 new samples, 420484 total samples, 11 seconds]
256 23.0 22.0 26.0 33.0 111.0 144.0 247.0 247.0 [42322 new samples, 462806 total samples, 12 seconds]
512 23.0 22.0 26.0 33.0 110.0 144.0 182.0 247.0 [41774 new samples, 504580 total samples, 13 seconds]
1024 23.0 22.0 26.0 33.0 105.0 144.0 182.0 247.0 [39910 new samples, 544490 total samples, 14 seconds]


==> figures/vs_erpc_latency/erpc_resp_8kB.txt <==
Latency: Process 1: Session connected. Starting work.
req_size median_us 5th_us 99th_us 99.9th_us 99.99th_us 99.999th_us 99.9999th_us max_us [new samples, total_samples in distribution, total_time]
64 56.0 54.0 60.0 69.0 157.0 257.0 257.0 257.0 [17638 new samples, 17638 total samples, 0 seconds]
128 54.0 53.0 57.0 64.0 78.0 114.0 114.0 114.0 [18309 new samples, 18309 total samples, 1 seconds]
256 55.0 53.0 60.0 77.0 159.0 315.0 315.0 315.0 [17993 new samples, 17993 total samples, 2 seconds]
512 55.0 54.0 61.0 73.0 136.0 315.0 315.0 315.0 [17864 new samples, 35857 total samples, 3 seconds]
1024 55.0 54.0 61.0 73.0 136.0 261.0 315.0 315.0 [17576 new samples, 53433 total samples, 4 seconds]
64 55.0 53.0 61.0 71.0 110.0 261.0 315.0 315.0 [18345 new samples, 71778 total samples, 5 seconds]
128 55.0 53.0 61.0 72.0 105.0 261.0 315.0 315.0 [18224 new samples, 90002 total samples, 6 seconds]
256 55.0 53.0 61.0 72.0 104.0 261.0 315.0 315.0 [18075 new samples, 108077 total samples, 7 seconds]
512 55.0 53.0 61.0 73.0 102.0 261.0 315.0 315.0 [17926 new samples, 126003 total samples, 8 seconds]
1024 55.0 53.0 61.0 73.0 98.0 261.0 315.0 315.0 [17492 new samples, 143495 total samples, 9 seconds]
64 55.0 53.0 61.0 73.0 97.0 241.0 315.0 315.0 [18147 new samples, 161642 total samples, 10 seconds]
128 55.0 53.0 61.0 77.0 109.0 241.0 315.0 315.0 [18009 new samples, 179651 total samples, 11 seconds]
256 55.0 53.0 61.0 77.0 105.0 241.0 315.0 315.0 [17998 new samples, 197649 total samples, 12 seconds]
512 55.0 53.0 61.0 76.0 104.0 241.0 315.0 315.0 [17949 new samples, 215598 total samples, 13 seconds]
1024 55.0 53.0 61.0 78.0 114.0 241.0 315.0 315.0 [17545 new samples, 233143 total samples, 14 seconds]
64 55.0 53.0 61.0 78.0 110.0 207.0 315.0 315.0 [18189 new samples, 251332 total samples, 15 seconds]
128 55.0 53.0 61.0 77.0 110.0 207.0 315.0 315.0 [18188 new samples, 269520 total samples, 16 seconds]
256 55.0 53.0 61.0 77.0 109.0 207.0 315.0 315.0 [17964 new samples, 287484 total samples, 17 seconds]
512 55.0 53.0 61.0 78.0 110.0 207.0 315.0 315.0 [17813 new samples, 305297 total samples, 18 seconds]
1024 55.0 53.0 61.0 78.0 110.0 207.0 315.0 315.0 [17549 new samples, 322846 total samples, 19 seconds]


==> results/conn-app-0213efb1.txt <==
1 183 166 156 160
2 271 275 269 264
3 286 296 276 288
4 277 299 316 266


==> results/conn-stack-0213efb1.txt <==
1 67 62 67 66 62
2 69 70 76 67 66
3 71 74 73 76 70
4 71 74 71 72 77


==> results/conn-stack-init-0213efb1.txt <==
1 141 123 100 110 165
2 190 139 127 177 136
3 174 138 116 176 139
4 164 134 127 174 119


==> results/smr-ec347d6a-aug-8-2021.txt <==
# Notes:
# Four Windows F8s_v2 VMs, each with CX4 NICs, DPDK 21.05
# No promimity group, eRPC commit ec347d6a
# Experiments were run in an ssh-ed cygwin shell, latency with RDP was worse

smr: Latency us = {46.00 50, 59.00 99, 79.00 99.9, 373.00 99.99, 10239.00 99.999, 13695.00 max}. Cumulative num responses 100000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 67.00 99.9, 158.00 99.99, 1439.00 99.999, 5887.00 max}. Cumulative num responses 100000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 56.00 99, 67.00 99.9, 130.00 99.99, 1935.00 99.999, 2735.00 max}. Cumulative num responses 100000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 56.00 99, 67.00 99.9, 131.00 99.99, 481.00 99.999, 11391.00 max}. Cumulative num responses 100000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 68.00 99.9, 139.00 99.99, 333.00 99.999, 365.00 max}. Cumulative num responses 100000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 67.00 99.9, 139.00 99.99, 433.00 99.999, 5471.00 max}. Cumulative num responses 200000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 137.00 99.99, 433.00 99.999, 22527.00 max}. Cumulative num responses 300000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 137.00 99.99, 365.00 99.999, 22527.00 max}. Cumulative num responses 400000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 136.00 99.99, 343.00 99.999, 22527.00 max}. Cumulative num responses 500000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 134.00 99.99, 365.00 99.999, 22527.00 max}. Cumulative num responses 600000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 135.00 99.99, 413.00 99.999, 22527.00 max}. Cumulative num responses 700000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 133.00 99.99, 399.00 99.999, 22527.00 max}. Cumulative num responses 800000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 133.00 99.99, 385.00 99.999, 22527.00 max}. Cumulative num responses 900000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 133.00 99.99, 385.00 99.999, 45055.00 max}. Cumulative num responses 1000000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 132.00 99.99, 367.00 99.999, 45055.00 max}. Cumulative num responses 1100000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 131.00 99.99, 367.00 99.999, 45055.00 max}. Cumulative num responses 1200000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 131.00 99.99, 365.00 99.999, 45055.00 max}. Cumulative num responses 1300000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 130.00 99.99, 365.00 99.999, 45055.00 max}. Cumulative num responses 1400000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 129.00 99.99, 355.00 99.999, 45055.00 max}. Cumulative num responses 1500000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 129.00 99.99, 351.00 99.999, 45055.00 max}. Cumulative num responses 1600000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 129.00 99.99, 355.00 99.999, 45055.00 max}. Cumulative num responses 1700000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 128.00 99.99, 351.00 99.999, 45055.00 max}. Cumulative num responses 1800000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 128.00 99.99, 355.00 99.999, 45055.00 max}. Cumulative num responses 1900000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 128.00 99.99, 355.00 99.999, 45055.00 max}. Cumulative num responses 2000000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 128.00 99.99, 351.00 99.999, 45055.00 max}. Cumulative num responses 2100000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 128.00 99.99, 351.00 99.999, 45055.00 max}. Cumulative num responses 2200000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 128.00 99.99, 355.00 99.999, 88575.00 max}. Cumulative num responses 2300000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 127.00 99.99, 357.00 99.999, 88575.00 max}. Cumulative num responses 2400000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 127.00 99.99, 357.00 99.999, 88575.00 max}. Cumulative num responses 2500000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 128.00 99.99, 355.00 99.999, 88575.00 max}. Cumulative num responses 2600000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 127.00 99.99, 355.00 99.999, 88575.00 max}. Cumulative num responses 2700000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 127.00 99.99, 355.00 99.999, 88575.00 max}. Cumulative num responses 2800000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 127.00 99.99, 355.00 99.999, 88575.00 max}. Cumulative num responses 2900000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 126.00 99.99, 351.00 99.999, 88575.00 max}. Cumulative num responses 3000000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 133.00 99.99, 367.00 99.999, 88575.00 max}. Cumulative num responses 3100000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 132.00 99.99, 365.00 99.999, 88575.00 max}. Cumulative num responses 3200000, request window = 8 (best 1).
smr: Latency us = {45.00 50, 57.00 99, 66.00 99.9, 131.00 99.99, 365.00 99.999, 88575.00 max}. Cumulative num responses 3300000, request window = 8 (best 1).

